The Finite Element Approximation of the Nonlinear Poisson-Boltzmann Equation

A widely used electrostatics model in the biomolecular modeling community, the nonlinear Poisson-Boltzmann equation, along with its finite element approximation, are analyzed in this paper. A regularized Poisson-Boltzmann equation is introduced as an auxiliary problem, making it possible to study the original nonlinear equation with delta distribution sources. A priori error estimates for the finite element approximation are obtained for the regularized Poisson-Boltzmann equation based on certain quasi-uniform grids in two and three dimensions. Adaptive finite element approximation through local refinement driven by an a posteriori error estimate is shown to converge. The Poisson-Boltzmann equation does not appear to have been previously studied in detail theoretically, and it is hoped that this paper will help provide molecular modelers with a better foundation for their analytical and computational work with the Poisson-Boltzmann equation. Note that this article apparently gives the first rigorous convergence result for a numerical discretization technique for the nonlinear Poisson-Boltzmann equation with delta distribution sources, and it also introduces the first provably convergent adaptive method for the equation. This last result is currently one of only a handful of existing convergence results of this type for nonlinear problems.

==> abs-arxiv.txt <==
A widely used electrostatics model in the biomolecular modeling community, 
the nonlinear Poisson--Boltzmann equation, along with its finite element 
approximation, are analyzed in this paper.  A regularized Poisson--Boltzmann
equation is introduced as an auxiliary problem, making it possible to study
the original nonlinear equation with delta distribution sources. A priori
error estimates for the finite element approximation are obtained for the
regularized Poisson--Boltzmann equation based on certain quasi-uniform grids
in two and three dimensions. Adaptive finite element approximation through
local refinement driven by an a posteriori error estimate is shown to
converge. The Poisson--Boltzmann equation does not appear to have been
previously studied in detail theoretically, and it is hoped that this paper
will help provide molecular modelers with a better foundation for their
analytical and computational work with the Poisson--Boltzmann equation.
Note that this article apparently gives the first rigorous convergence
result for a numerical discretization technique for the nonlinear
Poisson--Boltzmann equation with delta distribution sources, and it also
introduces the first provably convergent adaptive method for the equation.
This last result is currently one of only a handful of existing convergence
results of this type for nonlinear problems.

